Transitional evolution of the wave dispersion relation during helicon discharge ignition: an analytical theory from vacuum to steady operation

The dispersion relations of the helicon and Trivelpiece--Gould (TG) waves in a steady, fully developed magnetised plasma column are well established, but the discharge does not begin in that state. During ignition the electron density rises through five to seven orders of magnitude and the electron--neutral collision frequency falls by two to three, so the dispersion relation is itself a time-dependent object whose very existence must be justified. This paper develops a closed analytical theory of that transition for a cylindrical column in a uniform axial field, using a cold, collisional, two-species description that remains regular in the vacuum limit. Three structural results emerge. First, the vacuum limit is a degenerate double root of the quartic governing the perpendicular wavenumber; the helicon and TG branches are not independent modes that appear at some threshold but the two lobes of a single vacuum root, split by the gyrotropic and anisotropic parts of the dielectric tensor. The leading-order contribution to the discriminant cancels identically, so the branches separate linearly in density rather than with the square-root behaviour generic to a perturbed repeated root; the separation is correspondingly suppressed, and the helicon root remains pinned at its vacuum value until the electron density reaches about 10$^{15}$ m$^{-3}$ while the TG root departs immediately.

==> README.txt <==
arXiv submission package
========================

Transitional evolution of the wave dispersion relation during helicon
discharge ignition: an analytical theory from vacuum to steady operation

Lei Chang
School of Electrical Engineering, Chongqing University, Chongqing 400044, China
leichang@cqu.edu.cn / leichang.plasma@gmail.com


CONTENTS

  manuscript.tex     main source (the only .tex file; arXiv compiles this one)
  figures/figN.pdf   vector figures, pdflatex route (7 figures)
  manuscript.pdf     reference build produced by the current sources


BUILDING

  pdflatex manuscript   (run three times, for the cross-references)

REVTeX 4.2 is required:
    TeX Live:   tlmgr install revtex
    Debian/Ubuntu:  apt-get install texlive-publishers

The bibliography is inline (\begin{thebibliography} inside the source),
so no .bib file and no BibTeX run are needed.


IMPORTANT COMPATIBILITY NOTE

manuscript.tex loads the array package with an explicit date rollback:

    \usepackage{array}[=2016-10-06]

The array package released with TeX Live 2025+ (and the 2025 LaTeX kernel,
which always loads array) is incompatible with REVTeX 4.2 and breaks every
table/tabularx with "! Extra \or." and "! Incomplete \iffalse" errors,
so no PDF is produced. Rolling array back to its 2016-10-06 release restores
the version REVTeX 4.2 was written against (this is the workaround
recommended by David Carlisle on the tex-live mailing list, Feb 2026).

The rollback syntax is safe everywhere: on old TeX installations the
[=2016-10-06] option is simply ignored and the installed array is used.


NOTES

- Do NOT convert the nomenclature tables (Tables 8-10) to longtable:
  REVTeX 4.2 sets pages through ltxgrid, whose output routine does not
  terminate when longtable is present, and the run hangs.
- Only the pdflatex route is provided here; the .eps figures used by the
  latex+dvips route live in the parent folder (Helicon_PRR_compile/figures).
- manuscript.pdf here is a convenience preview of the exact source in this
  folder and is not needed for the arXiv upload itself.


UPLOAD CHECKLIST (IMPORTANT)

arXiv's file checker requires a .bbl file for every .bib file it finds in
the upload. REVTeX 4.2 automatically generates manuscriptNotes.bib on every
compile (it only contains @CONTROL entries, not the bibliography). If that
file is included in the upload, arXiv rejects the submission with:

    Missing .bbl file ... No file manuscript.bbl.

So before uploading:

  1. Upload only the files listed in CONTENTS above.
  2. Make sure NO *.bib, *.aux, *.log, *.synctex.gz or other build products
     are in the upload (in particular manuscriptNotes.bib).
  3. This package is ready as-is: the bibliography is inline in
     manuscript.tex, so no .bbl is needed.

To re-package this folder for upload:

    cd arXiv_submission
    zip ../Helicon_PRR_arxiv.zip manuscript.tex README.txt figures/*.pdf

